How Many Bytes Has a BPE Model Seen? Estimating Byte-Token Exposure in Pretraining from Corpus Statistics and Embedding Norms

Byte-level BPE vocabularies retain 256 single-byte fallback tokens. When converting such a model into a pure byte-level model, these tokens provide the starting embeddings. How much training have they received? We estimate byte-token exposure in Qwen3.8 using two independent routes. First, we tokenize 540 MB of public corpora covering 40 domains and 33 languages, then combine per-domain token shares with assumed pretraining mixtures. Single-byte tokens account for 13 to 36% of tokens, mostly ASCII; genuine UTF-8 fallback bytes (0x80-0xFF) account for 0.15 to 0.27% under mainstream mixtures, or about 2 billion occurrences per trillion pretraining tokens. Fallback rates vary by four orders of magnitude across languages, reflecting how well each script is covered by the vocabulary. Second, we analyze embedding and output-matrix row norms for four open models, using untrained padding rows as a zero-exposure baseline and ordinary tokens with known frequencies for calibration. In all four models, the 13 bytes that cannot occur in valid UTF-8 remain at initialization, while every legal high byte lies in a high-frequency band. For Qwen3.8, the norm-based estimate agrees with the corpus estimate within a factor of four. The norm-frequency relation eventually folds, so inversion is useful only as a model-specific, order-of-magnitude estimate. No private data were used.

==> figs/bytes_minicpm5_2b.dat <==
byte logp embed lm_head
0 -7.962951540799478 0.5514 0.7563
1 -6.2868711135670265 0.5266 0.7034
2 -6.819702098744182 0.5055 0.5412
3 -6.707741898772693 0.5007 0.5548
4 nan 0.5061 0.5370
5 -7.925225842986599 0.4926 0.5218
6 -8.22625583865058 0.4897 0.5628
7 nan 0.5078 0.6772
8 -6.685266492535343 0.6186 0.7416
9 -2.6431883282730912 0.7836 0.6638
10 -1.9122595105441826 0.4971 0.9169
11 -6.281710303423892 0.5459 0.7906
12 -6.536982808527197 0.6038 0.8268
13 -3.07598067552637 0.8733 0.7467
14 -7.668604348104573 0.5265 0.5394
15 -8.019106500168546 0.5094 0.6688
16 -7.925225842986599 0.4953 0.5389
17 -7.749134583930918 0.4997 0.6546
18 -7.22625583865058 0.4990 0.5698
19 -7.272013329211255 0.5103 0.5202
20 -7.749134583930918 0.5018 0.5335
21 -7.749134583930918 0.5009 0.5212
22 -7.184863153492355 0.4784 0.5229
23 nan 0.5092 0.6226
24 nan 0.5291 0.7604
25 nan 0.5048 0.5335
26 -8.440072795519141 0.5017 0.5733
27 nan 0.5657 0.7791
28 -8.019106500168546 0.5085 0.6388
29 -8.22625583865058 0.5163 0.5312
30 nan 0.5019 0.6055
31 nan 0.5088 0.5414
32 -1.8270575171120695 0.6046 0.9652
33 -3.3034118450057397 0.7735 0.7434
34 -2.9965285323228312 0.7674 0.7711
35 -3.6540133364334566 0.7855 0.8239
36 -3.617194117947242 0.7754 0.7460
37 -3.427474207136059 0.8027 0.7141
38 -3.9511881175468075 0.8042 0.7871
39 -3.332744549690129 0.7965 0.8159
40 -2.9126877538612934 0.7252 0.8214
41 -2.6317990454242315 0.7271 0.6912
42 -3.1597524550959313 0.7860 0.8154
43 -3.561072436374573 0.7715 0.7834
44 -1.5998513744319756 0.5762 0.8235
45 -2.536209455360703 0.7415 0.8929
46 -1.8182573631677743 0.5779 0.7603
47 -2.977885323320608 0.7310 0.8477
48 -2.526781085429273 0.7700 0.8396
49 -2.4893774457600353 0.7380 0.8585
50 -2.5566901053855 0.7419 0.8224
51 -2.7134261092891756 0.7516 0.7786
52 -2.8192606350675904 0.7687 0.7579
53 -2.820211858240009 0.7783 0.7530
54 -2.9399868327531045 0.7760 0.7302
55 -2.9750045299899486 0.7903 0.7280
56 -2.952372778030887 0.8024 0.7323
57 -3.0607538919080985 0.8000 0.7194
58 -2.4347847717254165 0.6769 0.7893
59 -3.017091070212147 0.7663 0.6940
60 -3.655508133477665 0.7739 0.7851
61 -3.5190631651085402 0.7608 0.6844
62 -3.17988978431912 0.7734 0.6945
63 -3.2180704082398797 0.7398 0.6978
64 -4.0694837046671894 0.7889 0.8189
65 -3.3630794297412288 0.7501 0.8001
66 -3.5726956488633883 0.7495 0.7722
67 -3.5517106116848227 0.7390 0.7985
68 -3.569192666640035 0.7616 0.7948
69 -3.7466950775169896 0.7601 0.7978
70 -3.719306651526599 0.7537 0.7762
71 -3.8053897315512755 0.7589 0.7501
72 -3.8581178001660628 0.7536 0.7540
73 -3.3770221501058786 0.7610 0.7312
74 -4.138540883918536 0.7740 0.7246
75 -3.8866347569453334 0.7520 0.7333
76 -3.7479262640186346 0.7501 0.7739
77 -3.763042906251477 0.7517 0.7806
78 -3.8864732869703063 0.7424 0.7950
79 -3.947907108673439 0.7548 0.7820
80 -3.679770430077984 0.7388 0.7838
81 -4.205058412577037 0.7734 0.7933
82 -3.6771496313492738 0.7566 0.7930
83 -3.655467300061277 0.7499 0.8102
84 -3.685132831768083 0.7525 0.7962
85 -3.8435409016061306 0.7753 0.7845
86 -3.9090868619981154 0.7772 0.7513
87 -3.955433268718952 0.7791 0.7409
88 -3.8553361648005358 0.7682 0.7937
89 -4.075669636461114 0.7754 0.7706
90 -4.304142558718728 0.7825 0.7317
91 -3.4825939450904775 0.7605 0.7935
92 -3.7670885412170936 0.8115 0.7925
93 -3.4015971948963353 0.7613 0.6565
94 -3.8969319187070535 0.7772 0.7454
95 -3.039445284568386 0.6608 0.8172
96 -3.743966335111526 0.7970 0.7609
97 -2.9779369816765513 0.7306 0.8653
98 -3.3790584032662765 0.7386 0.8309
99 -3.275439336111178 0.7232 0.8461
100 -3.4199505549430365 0.7437 0.8469
101 -3.510841228065816 0.7586 0.9060
102 -3.4711761029743564 0.7491 0.8222
103 -3.792941533657915 0.7564 0.7950
104 -3.5107507809341114 0.7533 0.8280
105 -3.1547844829803147 0.7546 0.8671
106 -3.862107811748745 0.7580 0.7928
107 -3.6866020126050625 0.7224 0.7783
108 -3.8135051446612076 0.7658 0.8494
109 -3.475428357192373 0.7526 0.8340
110 -3.243286993653092 0.7386 0.8274
111 -3.4006343169488966 0.7566 0.8865
112 -3.3964566250527364 0.7375 0.8366
113 -3.985291296836467 0.7583 0.7786
114 -3.780040184168357 0.7424 0.8393
115 -3.1450715140807164 0.7406 1.0035
116 -3.40001961917883 0.7362 0.8647
117 -3.4482087604646727 0.7563 0.8420
118 -3.638876386773828 0.7517 0.7905
119 -3.8266235647339606 0.7635 0.8226
120 -3.113768277504692 0.7304 0.8186
121 -3.4668459513836556 0.7295 0.8578
122 -3.7454467384558434 0.7427 0.7950
123 -3.760573378834129 0.7636 0.7380
124 -3.494046872698808 0.7658 0.7629
125 -3.6473532309259578 0.7702 0.6437
126 -3.907526661518477 0.8485 0.7732
127 -7.022135855994655 0.5452 0.7115
128 -4.014997047437976 0.8031 0.8353
129 -3.8748040195165867 0.8257 0.8350
130 -3.944946390138642 0.7754 0.8289
131 -3.76984216658738 0.7870 0.8905
132 -4.215978049062384 0.8183 0.8379
133 -4.058994427326581 0.8015 0.8134
134 -4.083740659386989 0.7862 0.8360
135 -3.902217783208646 0.8342 0.8148
136 -3.8144968701419777 0.7790 0.8320
137 -3.704149204251865 0.8123 0.8157
138 -3.820642442484531 0.8140 0.8517
139 -4.035031085982164 0.8103 0.8240
140 -3.756075290225815 0.7638 0.8417
141 -3.9689300413435293 0.7994 0.8160
142 -4.0875554104044 0.8186 0.8219
143 -3.8649075737117187 0.8135 0.8300
144 -3.904177219623552 0.8484 0.8479
145 -4.029131572639782 0.8060 0.8545
146 -3.9742980877144394 0.8232 0.8261
147 -3.731929816035267 0.8315 0.7978
148 -3.8557338094264146 0.8109 0.8128
149 -3.8802805426198934 0.8170 0.8092
150 -4.028196663066569 0.8454 0.8521
151 -4.059526694843343 0.8338 0.8178
152 -3.939608627638811 0.8350 0.8481
153 -3.7998711515565398 0.8225 0.8511
154 -4.102558324975498 0.8216 0.8177
155 -3.8072505171491065 0.8404 0.8493
156 -4.126312073219067 0.8089 0.8273
157 -3.68807068257309 0.8397 0.8553
158 -4.042840865992828 0.7909 0.8193
159 -3.744908059887071 0.8102 0.8340
160 -3.985274033843932 0.8408 0.8362
161 -3.5953821578434826 0.7899 0.8224
162 -3.932693420526945 0.7913 0.8830
163 -3.372348568999466 0.7862 0.8181
164 -4.088332440899405 0.8501 0.8081
165 -3.536287190318083 0.8508 0.8389
166 -3.8733250416116594 0.8098 0.8448
167 -3.763982318178752 0.8199 0.8439
168 -3.9016731222191376 0.7798 0.8239
169 -3.8257614357187326 0.7790 0.8535
170 -3.792951635009868 0.7960 0.8149
171 -3.5177250391144796 0.8414 0.8531
172 -3.666301792730007 0.8297 0.8064
173 -3.7275295273317983 0.8357 0.8471
174 -3.738382885127172 0.7995 0.8097
175 -3.621669763416633 0.7900 0.8316
176 -3.825852205804444 0.7823 0.8253
177 -3.8169521024454887 0.7826 0.8317
178 -3.605406756652325 0.7763 0.8062
179 -3.7814353163824324 0.8483 0.8134
180 -3.9373954229423602 0.7917 0.8183
181 -3.770038673611732 0.8047 0.8087
182 -3.697070608963068 0.8199 0.8103
183 -3.6693534918312922 0.8168 0.8231
184 -3.8863009018161154 0.8272 0.7971
185 -3.6740963160322253 0.8380 0.8271
186 -3.8417890495991696 0.7940 0.8144
187 -3.823024025706334 0.8276 0.8434
188 -3.759321830034965 0.7875 0.8522
189 -3.8157210919778315 0.8275 0.8500
190 -3.959661204721403 0.8250 0.8256
191 -4.145758850423464 0.8856 0.8119
192 nan 0.0441 0.3922
193 nan 0.1484 0.5502
194 -4.024703973722756 0.8122 0.6258
195 -4.839813756392746 0.8334 0.7023
196 -4.550228124706115 0.8345 0.7311
197 -4.57895782440596 0.8288 0.7685
198 -4.238704165476736 0.8916 0.7820
199 -5.697302046647963 0.8461 0.7448
200 -5.741803483489508 0.8176 0.6787
201 -5.434446511751556 0.8448 0.6978
202 -5.050239491873321 0.8156 0.7146
203 -5.437686793783749 0.8732 0.6792
204 -4.739386977239759 0.8354 0.7276
205 -5.047953918165907 0.8566 0.6572
206 -4.752929893232325 0.8032 0.6150
207 -6.2660566464116725 0.8747 0.6405
208 -5.418913749380802 0.8262 0.6704
209 -4.8984726477631755 0.7759 0.6787
210 -5.228813151700718 0.8673 0.6134
211 -6.8907233855763526 0.8834 0.6287
212 -5.542338958880441 0.8513 0.6027
213 -5.751493867248715 0.8489 0.5773
214 -5.34357845073204 0.8738 0.6154
215 -5.45451360289005 0.8662 0.6055
216 -3.149871075686711 0.7976 0.6663
217 -4.028868152497367 0.8960 0.6511
218 -5.128244512656274 0.8245 0.6628
219 -5.926869709242855 0.9009 0.6817
220 -5.972990278406161 0.8317 0.6590
221 -7.008599940705183 0.9228 0.6696
222 -7.749134583930918 0.7743 0.6622
223 -7.749134583930918 0.8467 0.6751
224 -5.498011895594946 0.8557 0.6194
225 -5.176450783720948 0.8302 0.7115
226 -4.721447515413515 0.8509 0.7123
227 -5.479768793854897 0.8648 0.6748
228 -5.769173122910699 0.8344 0.6873
229 -7.612906885768597 0.6201 0.9260
230 -5.189375874890792 0.8052 0.7582
231 nan 0.5929 0.9269
232 -5.930566442087792 0.8569 0.7371
233 -5.024498777665743 0.8969 0.6683
234 -5.855114304159714 0.8327 0.7817
235 -5.2436661944255 0.8391 0.7252
236 -5.500566031879854 0.8313 0.7286
237 -5.910598702432863 0.7665 0.7585
238 -6.989596401134591 0.8077 0.6987
239 -4.596481690281619 0.8130 0.6977
240 -5.411858062287669 0.8464 0.6208
241 nan 0.6899 0.8514
242 nan 0.6987 0.8096
243 nan 0.7359 0.8482
244 -7.925225842986599 0.5723 0.8049
245 nan 0.0739 0.4136
246 nan 0.3273 0.6157
247 nan 0.1515 0.5295
248 nan 0.2113 0.5937
249 nan 0.0912 0.4196
250 nan 0.1995 0.5584
251 nan 0.1164 0.4503
252 nan 0.3128 0.6069
253 nan 0.1196 0.5058
254 nan 0.0661 0.4013
255 nan 0.0271 0.3843


==> figs/bytes_minimax_m31.dat <==
byte logp embed lm_head
0 -7.938314470870451 1.6812 0.9676
1 -6.278638791639107 1.6559 0.8948
2 -6.8084324436982815 1.6475 0.9550
3 -6.700222124212027 1.6562 0.8605
4 nan 1.6478 0.8542
5 -7.917706068425933 1.6462 0.7903
6 -8.218736064089914 1.6516 0.6686
7 nan 1.6662 0.9186
8 -6.671516356179212 1.6693 1.0164
9 -2.6735104606281093 1.8938 0.7691
10 -2.08005585318782 1.7761 1.1166
11 -6.257073233494864 1.6799 0.9095
12 -6.51234573859817 1.6439 0.9222
13 -6.310183545641858 1.6323 1.0448
14 -7.65813960852194 1.6880 0.7211
15 -8.005013705626244 1.6529 0.5572
16 -7.917706068425933 1.6527 0.7574
17 -7.741614809370252 1.6501 0.6018
18 -7.2187360640899145 1.6505 0.6055
19 -7.264493554650589 1.6397 0.6945
20 -7.741614809370252 1.6449 0.7596
21 -7.741614809370252 1.6530 0.5873
22 -7.177343378931689 1.6771 0.7374
23 nan 1.6776 0.5483
24 nan 1.6710 0.5969
25 nan 1.6655 0.8951
26 -8.415435725590115 1.6735 0.8628
27 nan 1.6583 0.9829
28 -8.005013705626244 1.6732 0.9237
29 -8.218736064089914 1.6706 0.8227
30 nan 1.6870 0.8911
31 nan 1.6750 0.8942
32 -1.8275373616183848 1.8721 1.1700
33 -3.3006622522217923 1.7339 1.0578
34 -2.979572494493944 1.7589 1.1176
35 -3.6739908995205695 1.8707 1.1139
36 -3.635379773072269 1.7105 1.0709
37 -3.438111152238356 1.7305 1.0730
38 -4.005944781419483 1.7038 1.2923
39 -3.3442401597336384 1.7858 1.1457
40 -3.0551143700274976 1.8573 1.1150
41 -2.623739329843188 1.7965 0.8877
42 -3.1297397192225436 1.7158 1.1433
43 -3.296297714791543 1.7856 1.1378
44 -1.5816881758858274 1.6963 0.9675
45 -2.520891635341792 1.8226 1.1874
46 -1.8131573234550804 1.6676 0.9160
47 -2.9859114005124914 1.7871 1.1639
48 -2.5049911058467846 1.7315 1.2156
49 -2.4705392770246966 1.7293 1.2008
50 -2.539312136699159 1.7258 1.1949
51 -2.695701913694602 1.7252 1.1822
52 -2.801249056869335 1.6928 1.1596
53 -2.802238491360591 1.6648 1.1523
54 -2.9217646544220535 1.6921 1.1371
55 -2.9559928658241486 1.6757 1.1403
56 -2.933436521688316 1.6744 1.1438
57 -3.0430915317578227 1.6820 1.1407
58 -2.418497516326167 1.7913 1.0594
59 -3.0251643834671946 1.7597 0.9793
60 -3.8654592491552155 1.7442 1.0979
61 -3.5022427828660536 1.7551 1.0533
62 -3.091487372036864 1.8080 0.9589
63 -3.205247114605341 1.7751 1.0599
64 -4.159502362300994 1.6936 1.2065
65 -3.3920206365726955 1.7258 1.1667
66 -3.5892052035884676 1.6734 1.1886
67 -3.5808157051464775 1.6737 1.2147
68 -3.6289706304020797 1.6893 1.2213
69 -3.7610232341855387 1.6632 1.2209
70 -3.824041086421835 1.6119 1.2048
71 -3.8481103972642123 1.6544 1.2099
72 -3.8342910939673143 1.6374 1.1988
73 -3.419330137737969 1.7119 1.1785
74 -4.140594288850935 1.6895 1.1942
75 -3.8713673295087534 1.6560 1.1781
76 -3.800648814402633 1.6467 1.2155
77 -3.785902803422002 1.6835 1.2075
78 -3.9087807750692405 1.6586 1.1935
79 -4.016216701152149 1.6476 1.2585
80 -3.812977629142509 1.6638 1.2330
81 -4.156567455527766 1.6278 1.2452
82 -3.941862302341426 1.6564 1.2179
83 -3.7554249137294233 1.6637 1.2488
84 -3.767319879684322 1.6485 1.2366
85 -4.07054162427688 1.6385 1.2807
86 -3.804101486346205 1.6556 1.2144
87 -3.9564409317997327 1.6295 1.2259
88 -3.818797792998975 1.6468 1.2379
89 -4.008880633593763 1.6731 1.2204
90 -4.254356589105357 1.6529 1.2119
91 -3.492446967499106 1.7145 1.1765
92 -3.8982110855432794 1.7619 1.1317
93 -3.396031041534609 1.8138 0.8935
94 -3.9163663237059403 1.6793 1.0772
95 -3.3152655327717113 1.8406 1.2303
96 -3.7868628610163615 1.7575 1.1398
97 -3.060903066255563 1.7342 1.2350
98 -3.4086807185458645 1.6393 1.2196
99 -3.3443532201023625 1.6783 1.2451
100 -3.4098186542198494 1.6893 1.2424
101 -3.53480574155975 1.6953 1.2492
102 -3.509366435854067 1.6633 1.2349
103 -3.9055369971473133 1.6608 1.3134
104 -3.515110026971491 1.6568 1.3162
105 -3.24391900395824 1.7363 1.3276
106 -3.9715515171279336 1.6676 1.2979
107 -3.7580961173511955 1.6817 1.2555
108 -3.8946920596844485 1.7019 1.3296
109 -3.5059336753794303 1.6488 1.3035
110 -3.2669243259595753 1.6942 1.2919
111 -3.604876127503514 1.7031 1.3813
112 -3.408968482032905 1.6487 1.3020
113 -3.9660623267271564 1.6043 1.2740
114 -3.8491466927040974 1.6764 1.3239
115 -3.172815116432967 1.7576 1.3990
116 -3.5811654788279075 1.7354 1.3157
117 -3.521516996969325 1.6640 1.3162
118 -3.791068022244148 1.6584 1.3186
119 -3.9400171435981273 1.6910 1.3207
120 -3.096264167792421 1.6808 1.2712
121 -3.457928934327513 1.7307 1.3343
122 -3.861705905221768 1.7089 1.3087
123 -3.847007667604054 1.7411 1.0696
124 -3.6813070822293104 1.7880 1.0698
125 -3.727796464234553 1.7554 0.8902
126 -3.916380458911776 1.6808 1.2523
127 -7.0146160814339895 1.6649 0.9920
128 -4.078929135956 1.7113 1.0176
129 -3.8686000848576234 1.6865 1.0126
130 -4.121032760723869 1.6939 1.0184
131 -4.169367880217353 1.6808 1.0561
132 -4.137725449357029 1.7105 1.0453
133 -4.392736884782796 1.7567 1.0649
134 -4.032900603038199 1.7249 1.0470
135 -3.7073778072940025 1.7961 1.0524
136 -3.8863197935036378 1.7145 1.0417
137 -4.015407471763065 1.7272 1.0649
138 -3.866761958470031 1.7170 1.0185
139 -4.159559300996419 1.7274 1.0219
140 -4.339138725379082 1.7313 1.0284
141 -4.218750892792408 1.7454 1.0308
142 -4.506641016203119 1.6891 1.1728
143 -3.922440497188234 1.7004 1.0537
144 -4.145007826112798 1.7198 1.0354
145 -4.296860672179218 1.6911 1.0554
146 -4.256911791900218 1.7120 1.0650
147 -4.05053310584141 1.7060 1.0492
148 -4.119116755140988 1.7007 1.0591
149 -4.012692502520834 1.7152 1.0455
150 -4.05780438179024 1.7082 1.0587
151 -4.015336773965092 1.6870 1.0622
152 -4.221337499094382 1.7157 1.0881
153 -4.431800281438712 1.7172 1.0376
154 -4.2447823718923745 1.7697 1.0488
155 -3.860119659292243 1.7744 1.0301
156 -4.025055946256665 1.7589 1.0527
157 -4.016768682328408 1.7286 1.0334
158 -4.0393678327868185 1.7612 1.0346
159 -3.9212030425761273 1.7904 1.0568
160 -4.086505680858923 1.6932 1.1050
161 -3.879838783324851 1.7120 1.0747
162 -3.9527051837838445 1.6928 1.1230
163 -4.208459890690401 1.7022 1.1289
164 -4.39008519630787 1.7049 1.1003
165 -3.9717487202391633 1.7130 1.1372
166 -4.514168994075454 1.6886 1.1297
167 -4.107014607588514 1.7213 1.0857
168 -4.233421306435759 1.6990 1.1210
169 -3.998354826821101 1.6832 1.1487
170 -4.062904408393567 1.7409 1.0991
171 -3.793122284692791 1.7247 1.1070
172 -4.256432431680508 1.7181 1.1301
173 -4.214371458933157 1.7198 1.1030
174 -4.34708781294353 1.7307 1.1501
175 -4.4744327739646605 1.7240 1.1448
176 -4.438672648021831 1.7474 1.1105
177 -4.161403281860618 1.7132 1.0961
178 -4.148916510316779 1.7395 1.1326
179 -4.353591362773565 1.7039 1.1580
180 -4.449990111783347 1.6913 1.1244
181 -4.310712684010928 1.7295 1.1233
182 -4.063504359088302 1.6972 1.1467
183 -4.237342046002353 1.6724 1.1649
184 -4.349460505456143 1.7177 1.1101
185 -4.167214371830189 1.6962 1.1645
186 -4.363500648352211 1.6996 1.1347
187 -4.327891762014954 1.6921 1.1573
188 -4.534538899662246 1.6855 1.1903
189 -4.078273888673386 1.7091 1.1526
190 -4.395421895842575 1.6929 1.1370
191 -4.57721047306464 1.6400 1.1252
192 nan 0.0191 0.2711
193 nan 0.0192 0.2694
194 -4.047344552192657 1.7617 0.7565
195 -5.165207153051442 1.6328 0.8756
196 -4.602921913131407 1.6289 1.1387
197 -4.65008087679673 1.5800 1.2332
198 -5.538951452818067 1.6029 1.1198
199 -5.785683635160008 1.5825 1.1315
200 -6.919355341941262 1.5654 1.1371
201 -5.791866179138278 1.5628 1.1066
202 -5.411764623983257 1.6161 1.1028
203 -5.51931273163925 1.5732 1.1810
204 -4.939216317107926 1.6090 1.2028
205 -5.060077916351093 1.6055 1.0170
206 -5.300614517326491 1.5989 1.0973
207 -6.256282239430923 1.5912 1.0674
208 -5.837937013555447 1.5791 1.0674
209 -7.162245235816067 1.5627 1.0059
210 -5.30344029760125 1.6134 0.9892
211 -7.4322778998562775 1.6095 1.0538
212 -5.5365229276799806 1.6425 1.0267
213 -5.9659507312437965 1.6445 1.0287
214 -5.758188374037999 1.6479 1.0623
215 -6.772045207199526 1.6284 1.0428
216 -7.373638024075658 1.5612 0.9248
217 -6.020458679583659 1.5965 1.0885
218 -6.112565840317599 1.6323 1.0360
219 -5.708688044789152 1.6084 0.9649
220 -5.964542590966787 1.5411 0.8125
221 -7.002570573346627 1.5938 0.7888
222 -7.741614809370252 1.5690 0.7938
223 -7.741614809370252 1.5965 0.8290
224 -6.444705689215468 1.6032 0.9483
225 -5.420244262211086 1.5950 1.1264
226 -5.475409807950648 1.5717 1.2309
227 -5.557140474468238 1.6416 1.0477
228 -5.769024354754046 1.6087 1.0249
229 -7.704385490330252 1.5471 0.7490
230 nan 1.5339 0.5075
231 nan 1.5214 0.5036
232 -7.523308896303284 1.5386 0.7251
233 -5.562785895171768 1.5514 1.2007
234 -5.668907500542873 1.5462 1.1974
235 -5.378372303450619 1.5730 1.1585
236 -5.5433427357571405 1.5479 1.1860
237 -6.013538004314994 1.5232 1.2589
238 -5.216005845999553 1.6179 1.1248
239 -4.588305165553917 1.5861 1.1156
240 -5.392527124703191 1.5207 1.0474
241 nan 1.5642 1.2119
242 nan 1.5810 0.5317
243 nan 1.5173 1.1261
244 -7.917706068425933 1.4499 0.7688
245 nan 0.0189 0.2726
246 nan 0.0193 0.2720
247 nan 0.0194 0.2704
248 nan 0.0194 0.2700
249 nan 0.0191 0.2721
250 nan 0.0194 0.2693
251 nan 0.0193 0.2703
252 nan 0.0194 0.2684
253 nan 0.0189 0.2703
254 nan 0.0193 0.2696
255 nan 0.0193 0.2711


==> figs/bytes_qwen35_9b.dat <==
byte logp embed lm_head
0 -7.955602903103788 0.8786 0.9985
1 -6.322874891224589 0.9567 0.7448
2 -6.846769035838844 0.9815 0.7690
3 -6.744773085527979 0.9206 0.6895
4 nan 0.9378 0.6910
5 -7.962257029741885 0.9592 0.7108
6 -8.263287025405866 0.9777 0.6927
7 nan 0.9872 0.7221
8 -6.712227206832792 0.9899 0.7482
9 -2.74404589638329 0.8297 0.8477
10 -1.5458094306337988 0.6017 1.1462
11 -6.2743616657282 0.8690 1.0597
12 -6.54062955513297 1.0124 1.0853
13 -6.418566930374291 0.9883 1.0229
14 -7.6977981458560745 0.9717 0.7588
15 -8.03876437844507 0.9429 0.7219
16 -7.962257029741885 0.9741 0.7162
17 -7.786165770686203 0.9437 0.7117
18 -7.263287025405866 0.9489 0.6936
19 -7.309044515966542 0.9639 0.7123
20 -7.786165770686203 0.9593 0.7008
21 -7.786165770686203 0.9509 0.7019
22 -7.221894340247641 0.9313 0.6781
23 nan 0.9259 0.6815
24 nan 0.9702 0.7345
25 nan 0.9459 0.7027
26 -8.43272415782345 0.9566 0.7350
27 nan 0.9666 0.7249
28 -8.03876437844507 0.9543 0.9201
29 -8.263287025405866 0.9278 0.9040
30 nan 0.9246 0.9065
31 nan 0.9677 0.9421
32 -1.8098643668657746 0.5926 1.2964
33 -3.1371319580188115 0.7999 1.0045
34 -2.9515662338387725 0.7315 1.0607
35 -3.697491119093218 0.8779 0.9783
36 -3.6925442600145653 0.6942 0.9274
37 -3.3683963412714037 0.8431 0.9392
38 -3.9882357256677676 0.8721 1.0775
39 -3.256354343232354 0.7351 1.0739
40 -3.0898986078201207 0.7418 1.1148
41 -2.4797512981347 0.6405 0.8579
42 -3.173957637923927 0.6812 1.0342
43 -3.532032204917063 0.7273 1.0150
44 -1.5882588691819273 0.5755 1.0387
45 -2.498820341140949 0.6505 1.2119
46 -1.689673480711127 0.5373 0.9880
47 -3.006896047714514 0.7435 1.1316
48 -1.893760563295269 0.6569 0.9927
49 -1.9103368220690822 0.6288 1.1080
50 -2.029005021295676 0.6554 1.0829
51 -2.3024140751954714 0.6891 1.0218
52 -2.37878912517969 0.7025 0.9828
53 -2.3328598094875432 0.7084 0.9725
54 -2.436959229944554 0.7305 0.9580
55 -2.489132334304133 0.7468 0.9388
56 -2.441629977333892 0.7561 0.9437
57 -2.3772945733924398 0.7528 0.9492
58 -2.3701633981556345 0.6593 0.9966
59 -2.6612173258205085 0.6816 0.9402
60 -3.995605534919439 0.8469 1.0101
61 -3.556088237342923 0.7110 0.8615
62 -2.6056725276675956 0.7321 0.9215
63 -3.0140099927282984 0.6520 0.9299
64 -4.243954751222894 0.9343 1.0483
65 -3.343132107705757 0.7507 1.0239
66 -3.5552824392498743 0.7697 1.0288
67 -3.532873191202575 0.7542 1.0436
68 -3.5942569554127854 0.7656 1.0108
69 -3.7410833847434706 0.7722 1.0461
70 -3.7347807598338707 0.7764 1.0096
71 -3.634571692848905 0.8058 1.0103
72 -3.7626074586536187 0.7738 1.0148
73 -3.3762810195656314 0.7612 1.0118
74 -4.069104598206092 0.8313 1.0066
75 -3.8457501017104856 0.7941 0.9786
76 -3.746914392480043 0.7794 1.0494
77 -3.6828892357858702 0.7723 1.0260
78 -3.8336308855807593 0.7748 1.0121
79 -4.000385398785925 0.7686 1.0179
80 -3.71391662825447 0.7716 1.0433
81 -4.112135193555985 0.8115 1.0243
82 -3.8446713727575608 0.7695 1.0118
83 -3.611401834250221 0.7768 1.0949
84 -3.667173087676312 0.7818 1.0652
85 -4.042620187350547 0.7814 1.0207
86 -3.8442704997135606 0.7848 1.0253
87 -3.9416491251632557 0.8268 1.0012
88 -3.84608678688823 0.7819 1.0121
89 -4.041863096948646 0.7796 1.0184
90 -4.179159083058979 0.8060 0.9685
91 -3.5477730837118533 0.7823 1.0706
92 -3.4873129213912106 0.6941 0.9713
93 -3.3120591709904135 0.7076 0.8601
94 -3.853934988444799 0.6791 0.9671
95 -3.517532370530179 0.7085 1.0848
96 -3.692986574544284 0.7921 1.0401
97 -3.0790676033260698 0.6868 1.1015
98 -3.4211073411046873 0.7420 1.1054
99 -3.566162771496631 0.7389 1.1256
100 -3.4411752525035455 0.7462 1.1091
101 -3.556808456218293 0.7083 1.0980
102 -3.548399508712372 0.7586 1.1078
103 -3.8798508157283274 0.7590 1.1167
104 -3.6322485500565396 0.7702 1.1201
105 -3.5142834188958956 0.6908 1.1452
106 -3.9567700552689566 0.7835 1.0742
107 -3.8097861261470003 0.7293 1.0601
108 -3.872933133991277 0.7703 1.1603
109 -3.681114370945898 0.7343 1.1002
110 -3.587645362163103 0.6912 1.1132
111 -3.7417009221358084 0.7385 1.2313
112 -3.542349283000632 0.7393 1.1367
113 -3.9482344022414577 0.7584 1.0296
114 -3.880223401520534 0.7497 1.1356
115 -3.150137580496926 0.7331 1.2697
116 -3.8266287148679186 0.7239 1.1210
117 -3.8329696812451024 0.7206 1.1554
118 -3.8289934513196084 0.7661 1.0875
119 -3.974136990509774 0.8123 1.1223
120 -3.148628372970579 0.7116 1.0251
121 -3.6058496220889866 0.7288 1.1132
122 -3.875806250392523 0.7512 1.1189
123 -3.438012596653918 0.6846 1.0105
124 -3.3233125992485113 0.7198 1.0352
125 -3.1408548037093524 0.6547 0.8636
126 -3.8272688205184595 0.8545 1.0572
127 -7.059167042749941 0.9870 0.8096
128 -4.205679366705582 0.8710 1.2530
129 -4.486815302726711 0.8433 1.2497
130 -4.443884316795858 0.7666 1.2138
131 -4.232607125162408 0.7617 1.2305
132 -4.448963984211075 0.7831 1.1991
133 -4.640291736240736 0.8059 1.3134
134 -4.661775124463629 0.8075 1.2251
135 -4.721937005220701 0.8362 1.2728
136 -4.5389486702490975 0.8511 1.2582
137 -4.5836379099070355 0.8517 1.2948
138 -4.590628299346789 0.8437 1.2908
139 -4.6469584134768525 0.8329 1.2793
140 -4.550168039379887 0.8397 1.2154
141 -4.608656500967224 0.8913 1.2650
142 -4.47942640258979 0.8553 1.2235
143 -4.500553816368052 0.8425 1.2183
144 -4.557844401030863 0.8848 1.2161
145 -4.330612014909641 0.8145 1.2297
146 -4.564610170117622 0.8372 1.2125
147 -4.59041592277966 0.8239 1.1693
148 -4.440305212678871 0.8469 1.2077
149 -4.56409567999193 0.8367 1.2939
150 -4.652685607182654 0.8387 1.3066
151 -4.6134210146842225 0.8222 1.3038
152 -4.660751068822733 0.8575 1.2738
153 -4.5504488769277085 0.8384 1.2772
154 -4.517891095667871 0.8187 1.2173
155 -4.638890928558355 0.9204 1.2756
156 -4.6125626660746954 0.8600 1.2940
157 -4.506714528131104 0.8232 1.3063
158 -4.615880893197701 0.7932 1.3001
159 -4.7004655988247315 0.8838 1.3203
160 -4.427313722981052 0.7905 1.2480
161 -4.517373502828685 0.7959 1.2190
162 -4.453795221675963 0.8273 1.2688
163 -4.479909771296144 0.8190 1.2428
164 -4.693014896579914 0.8412 1.2795
165 -4.466318509775893 0.8148 1.2891
166 -4.7225256028229685 0.8646 1.3202
167 -4.566445888071413 0.8421 1.2752
168 -4.611071693500543 0.8373 1.3091
169 -4.553942725956275 0.8488 1.3116
170 -4.519514605588967 0.8501 1.3176
171 -4.472136074117835 0.7933 1.2506
172 -4.625830323784818 0.8600 1.2566
173 -4.494054949638439 0.8603 1.2859
174 -4.723081208042208 0.8826 1.3273
175 -4.595364238008894 0.7442 1.3443
176 -4.586996691419978 0.8294 1.3211
177 -4.560013152158756 0.8762 1.3300
178 -4.674518250760169 0.8648 1.3298
179 -4.850299956012974 0.8743 1.3288
180 -4.66129706145886 0.8303 1.2719
181 -4.704576711203589 0.8602 1.2803
182 -4.6839408347623 0.8699 1.3210
183 -4.385260730109491 0.8725 1.3353
184 -4.261994829224676 0.8557 1.2860
185 -4.413383080647129 0.8797 1.3343
186 -4.578497952290686 0.8571 1.3046
187 -4.647179881173538 0.8782 1.3271
188 -4.592411433680751 0.8788 1.2834
189 -4.722635514792981 0.8969 1.3049
190 -4.707260115026452 0.9252 1.3775
191 -4.73040325626408 0.8412 1.3855
192 nan 0.2011 0.4185
193 nan 0.1987 0.4185
194 -4.070209752548012 0.9855 0.6900
195 -5.724277524266451 1.0006 0.8043
196 -5.431841183757203 0.9701 0.9625
197 -5.573542018871646 0.9711 0.9733
198 -5.38986776011058 1.0179 0.9731
199 -5.535143856792852 1.0101 1.0852
200 -6.431225209412437 0.9826 0.9933
201 -5.404983086732564 1.0042 0.9805
202 -5.0537007994723355 1.0407 0.9541
203 -5.298018456302166 0.9970 0.8758
204 -4.803194112587493 0.9928 1.0199
205 -5.061184973787236 1.0103 1.0358
206 -6.0616790855630445 0.9806 0.9166
207 -6.337754101787273 0.9844 0.8692
208 -5.970901167944605 0.9270 0.8917
209 -7.103436128147048 0.9867 0.9516
210 -6.404773840141985 1.0139 0.9669
211 -7.962257029741885 1.0070 0.9735
212 -5.571358322387337 1.0053 0.9052
213 -7.065527581654875 1.0146 1.0463
214 -5.919041134753937 1.0270 0.9420
215 -6.788770216909279 1.0047 1.0135
216 -7.418188985391609 0.8604 0.9990
217 -5.339773571883803 1.0051 0.9777
218 -7.7989243782193975 1.0001 0.9888
219 -5.8607643413466635 0.9770 0.9397
220 -5.998584411276961 0.9237 0.9298
221 -7.03906004714448 0.9176 1.0658
222 -7.786165770686203 0.8178 0.8879
223 -7.786165770686203 0.8715 0.8996
224 -6.7076214981250555 0.9926 0.9600
225 -5.077868483793152 0.9781 1.0051
226 -4.768989092954279 0.9069 0.9721
227 -4.977546887710166 0.9626 1.0573
228 -5.773731016250908 0.9988 1.0489
229 -5.603989183262468 1.0076 1.2644
230 -5.654447343865234 1.0034 1.2745
231 -5.846639664459247 1.0042 1.1066
232 -5.916202825057563 0.9763 1.2481
233 -5.31386778062349 1.0238 1.1894
234 -6.2180499468145145 0.9740 1.0141
235 -5.535606315608852 0.9708 1.1391
236 -5.791797633593114 0.9420 1.1271
237 -6.4697550587812955 0.8551 1.0867
238 -5.26053647467891 0.9236 0.8394
239 -4.567039413614394 0.9029 1.0069
240 -5.427004532906303 0.9852 0.9746
241 nan 0.5957 0.9454
242 nan 0.7953 1.0253
243 nan 0.8690 1.1034
244 -7.962257029741885 0.8378 1.0003
245 nan 0.1965 0.4173
246 nan 0.1985 0.4200
247 nan 0.1947 0.4176
248 nan 0.1961 0.4181
249 nan 0.1996 0.4154
250 nan 0.1989 0.4168
251 nan 0.1982 0.4175
252 nan 0.1966 0.4198
253 nan 0.1977 0.4179
254 nan 0.1980 0.4168
255 nan 0.1995 0.4150


==> figs/bytes_qwen38_27b.dat <==
byte logp embed lm_head
0 -7.955602903103788 0.9426 0.7462
1 -6.322874891224589 1.0663 0.6686
2 -6.846769035838844 0.9971 0.7096
3 -6.744773085527979 1.0662 0.6501
4 nan 1.0466 0.6463
5 -7.962257029741885 1.0652 0.6740
6 -8.263287025405866 1.0860 0.6598
7 nan 1.0961 0.7026
8 -6.712227206832792 1.0984 0.7314
9 -2.74404589638329 0.9976 0.8121
10 -1.5458094306337988 0.8389 1.0108
11 -6.2743616657282 0.8611 0.9406
12 -6.54062955513297 1.0817 1.0429
13 -6.418566930374291 0.9939 0.8663
14 -7.6977981458560745 1.0234 0.7414
15 -8.03876437844507 1.0131 0.7348
16 -7.962257029741885 1.0323 0.7319
17 -7.786165770686203 1.0214 0.6981
18 -7.263287025405866 1.0186 0.7238
19 -7.309044515966542 1.0128 0.7187
20 -7.786165770686203 1.0328 0.7269
21 -7.786165770686203 1.0095 0.7157
22 -7.221894340247641 0.9953 0.7043
23 nan 0.9930 0.7161
24 nan 1.0130 0.7555
25 nan 0.9994 0.7297
26 -8.43272415782345 1.0020 0.7461
27 nan 1.0373 0.7892
28 -8.03876437844507 0.9837 0.8313
29 -8.263287025405866 0.9681 0.8381
30 nan 0.9879 0.8466
31 nan 1.0123 0.8504
32 -1.8098643668657746 0.8118 1.1410
33 -3.1371319580188115 1.0454 1.1163
34 -2.9515662338387725 0.9442 0.9946
35 -3.697491119093218 1.0495 0.9555
36 -3.6925442600145653 0.9983 0.9004
37 -3.3683963412714037 1.0450 0.9187
38 -3.9882357256677676 1.0804 1.0650
39 -3.256354343232354 0.9722 0.9960
40 -3.0898986078201207 1.0082 1.0503
41 -2.4797512981347 0.8889 0.8163
42 -3.173957637923927 0.9745 0.9850
43 -3.532032204917063 1.0087 0.9871
44 -1.5882588691819273 0.7985 0.9214
45 -2.498820341140949 0.8948 1.1170
46 -1.689673480711127 0.7313 0.9174
47 -3.006896047714514 0.9776 1.0511
48 -1.893760563295269 0.8844 0.9117
49 -1.9103368220690822 0.8823 0.9740
50 -2.029005021295676 0.9033 0.9637
51 -2.3024140751954714 0.9499 0.9168
52 -2.37878912517969 0.9671 0.8916
53 -2.3328598094875432 0.9545 0.8767
54 -2.436959229944554 0.9875 0.8633
55 -2.489132334304133 1.0111 0.8531
56 -2.441629977333892 1.0005 0.8617
57 -2.3772945733924398 1.0024 0.8601
58 -2.3701633981556345 0.8828 0.9606
59 -2.6612173258205085 0.9084 0.9213
60 -3.995605534919439 1.0532 0.9960
61 -3.556088237342923 0.9725 0.8673
62 -2.6056725276675956 0.9448 0.9202
63 -3.0140099927282984 0.9701 0.8976
64 -4.243954751222894 1.1075 1.0353
65 -3.343132107705757 1.0022 0.9944
66 -3.5552824392498743 1.0091 0.9731
67 -3.532873191202575 1.0145 0.9989
68 -3.5942569554127854 0.9988 0.9767
69 -3.7410833847434706 1.0183 0.9860
70 -3.7347807598338707 1.0042 0.9681
71 -3.634571692848905 1.0257 0.9753
72 -3.7626074586536187 0.9985 0.9714
73 -3.3762810195656314 0.9949 0.9849
74 -4.069104598206092 1.0438 0.9378
75 -3.8457501017104856 1.0273 0.9254
76 -3.746914392480043 1.0148 1.0015
77 -3.6828892357858702 1.0111 0.9924
78 -3.8336308855807593 1.0164 0.9880
79 -4.000385398785925 1.0144 0.9743
80 -3.71391662825447 1.0116 0.9920
81 -4.112135193555985 1.0377 0.9447
82 -3.8446713727575608 1.0193 0.9777
83 -3.611401834250221 0.9897 1.0602
84 -3.667173087676312 1.0092 1.0217
85 -4.042620187350547 1.0057 0.9728
86 -3.8442704997135606 1.0156 0.9758
87 -3.9416491251632557 1.0364 0.9565
88 -3.84608678688823 1.0201 0.9383
89 -4.041863096948646 0.9966 0.9613
90 -4.179159083058979 1.0398 0.9057
91 -3.5477730837118533 1.0244 1.0338
92 -3.4873129213912106 0.9577 0.9603
93 -3.3120591709904135 0.9550 0.8488
94 -3.853934988444799 1.0267 0.9487
95 -3.517532370530179 0.9972 1.1216
96 -3.692986574544284 0.9645 0.9689
97 -3.0790676033260698 0.9098 1.0397
98 -3.4211073411046873 0.9727 1.0288
99 -3.566162771496631 0.9631 1.0322
100 -3.4411752525035455 0.9654 1.0349
101 -3.556808456218293 0.9297 1.0355
102 -3.548399508712372 0.9740 1.0215
103 -3.8798508157283274 0.9950 1.0559
104 -3.6322485500565396 1.0090 1.0533
105 -3.5142834188958956 0.9195 1.1265
106 -3.9567700552689566 1.0317 1.0074
107 -3.8097861261470003 0.9801 1.0060
108 -3.872933133991277 1.0003 1.1006
109 -3.681114370945898 0.9836 1.0601
110 -3.587645362163103 0.9324 1.0571
111 -3.7417009221358084 0.9563 1.1560
112 -3.542349283000632 0.9800 1.0999
113 -3.9482344022414577 0.9967 0.9876
114 -3.880223401520534 0.9701 1.1082
115 -3.150137580496926 0.9378 1.1722
116 -3.8266287148679186 0.9686 1.0735
117 -3.8329696812451024 0.9430 1.1168
118 -3.8289934513196084 1.0009 1.0507
119 -3.974136990509774 1.0231 1.0463
120 -3.148628372970579 0.9829 1.0229
121 -3.6058496220889866 0.9773 1.0340
122 -3.875806250392523 0.9875 1.0179
123 -3.438012596653918 0.9573 0.9914
124 -3.3233125992485113 0.9830 0.9876
125 -3.1408548037093524 0.9665 0.8552
126 -3.8272688205184595 1.0835 1.0657
127 -7.059167042749941 1.0311 0.8623
128 -4.205679366705582 1.0836 1.3033
129 -4.486815302726711 1.0933 1.2840
130 -4.443884316795858 1.0357 1.2424
131 -4.232607125162408 1.0275 1.2390
132 -4.448963984211075 1.0407 1.2312
133 -4.640291736240736 1.0577 1.3491
134 -4.661775124463629 1.0496 1.2666
135 -4.721937005220701 1.0920 1.3005
136 -4.5389486702490975 1.0979 1.2682
137 -4.5836379099070355 1.0524 1.3112
138 -4.590628299346789 1.0833 1.2910
139 -4.6469584134768525 1.0121 1.2945
140 -4.550168039379887 1.0644 1.2194
141 -4.608656500967224 1.1067 1.2692
142 -4.47942640258979 1.0633 1.2231
143 -4.500553816368052 1.0889 1.2350
144 -4.557844401030863 1.0829 1.2319
145 -4.330612014909641 1.0708 1.2499
146 -4.564610170117622 1.0444 1.2236
147 -4.59041592277966 1.0658 1.1791
148 -4.440305212678871 1.0396 1.2015
149 -4.56409567999193 1.0722 1.3188
150 -4.652685607182654 1.0934 1.3243
151 -4.6134210146842225 1.0691 1.3055
152 -4.660751068822733 1.0853 1.2830
153 -4.5504488769277085 1.0760 1.2979
154 -4.517891095667871 1.0777 1.2204
155 -4.638890928558355 1.0790 1.3189
156 -4.6125626660746954 1.0737 1.2852
157 -4.506714528131104 1.0776 1.3315
158 -4.615880893197701 1.0664 1.3728
159 -4.7004655988247315 1.0986 1.3238
160 -4.427313722981052 1.0775 1.2562
161 -4.517373502828685 1.0604 1.2310
162 -4.453795221675963 1.0734 1.2756
163 -4.479909771296144 1.0598 1.2281
164 -4.693014896579914 1.0838 1.2932
165 -4.466318509775893 1.0832 1.3019
166 -4.7225256028229685 1.0932 1.3385
167 -4.566445888071413 1.0925 1.2822
168 -4.611071693500543 1.0749 1.3310
169 -4.553942725956275 1.0916 1.3579
170 -4.519514605588967 1.0738 1.3546
171 -4.472136074117835 1.0631 1.3337
172 -4.625830323784818 1.0574 1.3063
173 -4.494054949638439 1.0865 1.3386
174 -4.723081208042208 1.0958 1.3605
175 -4.595364238008894 0.9394 1.3459
176 -4.586996691419978 1.0578 1.3773
177 -4.560013152158756 1.0757 1.3664
178 -4.674518250760169 1.0720 1.3621
179 -4.850299956012974 1.0881 1.3675
180 -4.66129706145886 1.0664 1.3138
181 -4.704576711203589 1.0932 1.3150
182 -4.6839408347623 1.0943 1.3736
183 -4.385260730109491 1.0833 1.3464
184 -4.261994829224676 1.0847 1.3403
185 -4.413383080647129 1.0876 1.3518
186 -4.578497952290686 1.0965 1.3451
187 -4.647179881173538 1.1095 1.3294
188 -4.592411433680751 1.0869 1.3673
189 -4.722635514792981 1.0941 1.3391
190 -4.707260115026452 1.1089 1.4329
191 -4.73040325626408 1.0451 1.4207
192 nan 0.2294 0.4027
193 nan 0.2245 0.4033
194 -4.070209752548012 1.1361 0.7233
195 -5.724277524266451 1.1043 0.9309
196 -5.431841183757203 1.1045 0.9797
197 -5.573542018871646 1.1006 0.9402
198 -5.38986776011058 1.1063 1.0077
199 -5.535143856792852 1.1165 1.0874
200 -6.431225209412437 1.0656 0.9980
201 -5.404983086732564 1.0971 1.0080
202 -5.0537007994723355 1.1204 0.9928
203 -5.298018456302166 1.1149 0.9623
204 -4.803194112587493 1.1177 1.0830
205 -5.061184973787236 1.0975 1.0002
206 -6.0616790855630445 1.0634 0.9659
207 -6.337754101787273 1.0905 0.9472
208 -5.970901167944605 0.9996 0.9432
209 -7.103436128147048 1.0646 0.9907
210 -6.404773840141985 1.1095 0.9809
211 -7.962257029741885 1.0773 0.9588
212 -5.571358322387337 1.0881 0.9178
213 -7.065527581654875 1.0865 1.0606
214 -5.919041134753937 1.1244 0.9590
215 -6.788770216909279 1.0613 1.0237
216 -7.418188985391609 0.9159 0.9619
217 -5.339773571883803 1.0787 0.9580
218 -7.7989243782193975 1.0694 0.9852
219 -5.8607643413466635 1.1153 0.9743
220 -5.998584411276961 1.0003 0.9930
221 -7.03906004714448 0.9819 1.0518
222 -7.786165770686203 0.9280 0.9515
223 -7.786165770686203 0.9557 0.9809
224 -6.7076214981250555 1.0428 0.9608
225 -5.077868483793152 1.1245 1.0359
226 -4.768989092954279 1.1374 1.0018
227 -4.977546887710166 1.0947 1.0966
228 -5.773731016250908 1.0429 1.0808
229 -5.603989183262468 1.0415 1.2914
230 -5.654447343865234 1.0453 1.3133
231 -5.846639664459247 1.0506 1.2058
232 -5.916202825057563 1.0215 1.2798
233 -5.31386778062349 1.0796 1.2121
234 -6.2180499468145145 1.0573 1.1080
235 -5.535606315608852 1.0501 1.1633
236 -5.791797633593114 1.0072 1.1723
237 -6.4697550587812955 0.9192 1.1620
238 -5.26053647467891 1.1015 0.8856
239 -4.567039413614394 1.1176 0.9587
240 -5.427004532906303 1.0375 0.9783
241 nan 0.7013 1.0914
242 nan 0.8677 1.1152
243 nan 0.9520 1.1610
244 -7.962257029741885 0.8633 1.0923
245 nan 0.2274 0.4028
246 nan 0.2240 0.4039
247 nan 0.2258 0.4017
248 nan 0.2285 0.4035
249 nan 0.2252 0.4044
250 nan 0.2258 0.4045
251 nan 0.2272 0.4028
252 nan 0.2262 0.4023
253 nan 0.2261 0.4025
254 nan 0.2332 0.4043
255 nan 0.2289 0.4044


==> figs/curve_minicpm5_2b.dat <==
logp n embed embed_c lm_head
-8.25 911 0.7037 0.6988 0.7953
-7.75 1541 0.7198 0.7144 0.7885
-7.25 4676 0.7484 0.7428 0.7626
-6.75 13601 0.7721 0.7662 0.7252
-6.25 33752 0.7941 0.7883 0.6920
-5.75 37872 0.8256 0.8206 0.6727
-5.25 20017 0.8500 0.8465 0.6673
-4.75 8534 0.8575 0.8550 0.6782
-4.25 2984 0.8470 0.8458 0.7022
-3.75 769 0.8168 0.8179 0.7201
-3.25 160 0.8060 0.8065 0.7113
-2.75 43 0.7573 0.7597 0.7123


==> figs/curve_minimax_m31.dat <==
logp n embed embed_c lm_head
-8.25 2798 1.5682 1.5481 0.8361
-7.75 4876 1.5709 1.5506 0.8665
-7.25 17085 1.5720 1.5520 0.8537
-6.75 35979 1.5855 1.5658 1.0195
-6.25 56544 1.6006 1.5812 1.1614
-5.75 44164 1.6130 1.5934 1.1855
-5.25 20846 1.6240 1.6035 1.2040
-4.75 8516 1.6381 1.6162 1.2171
-4.25 2876 1.6541 1.6300 1.2219
-3.75 735 1.6769 1.6496 1.1833
-3.25 142 1.7161 1.6861 1.1472
-2.75 41 1.7464 1.7142 1.0483


==> figs/curve_qwen35_9b.dat <==
logp n embed embed_c lm_head
-8.25 7169 0.7597 0.7541 0.9531
-7.75 11182 0.7845 0.7791 0.9658
-7.25 20972 0.8136 0.8085 0.9912
-6.75 45803 0.8370 0.8318 0.9818
-6.25 67914 0.8980 0.8927 0.9914
-5.75 45319 0.9394 0.9342 0.9829
-5.25 20398 0.9597 0.9549 0.9738
-4.75 7824 0.9590 0.9544 0.9690
-4.25 2449 0.9381 0.9345 0.9712
-3.75 546 0.9011 0.8982 0.9617
-3.25 124 0.8666 0.8627 0.9090
-2.75 35 0.7948 0.7945 0.8887


==> figs/curve_qwen38_27b.dat <==
logp n embed embed_c lm_head
-8.25 7169 0.7783 0.7726 0.9304
-7.75 11182 0.8116 0.8062 0.9502
-7.25 20972 0.8474 0.8422 0.9846
-6.75 45803 0.8660 0.8608 0.9750
-6.25 67914 0.9349 0.9298 0.9867
-5.75 45319 0.9971 0.9924 0.9796
-5.25 20398 1.0526 1.0490 0.9709
-4.75 7824 1.0868 1.0843 0.9671
-4.25 2449 1.1057 1.1033 0.9626
-3.75 546 1.1119 1.1108 0.9476
-3.25 124 1.1089 1.1076 0.8913
-2.75 35 1.0519 1.0511 0.8646


==> figs/hb_lang.dat <==
domain label qwen38 minimax minicpm5
wiki_en {English Wikipedia} 0.04305 0.02332 0.0519
web_en {English web} 0.01541 0.01958 0.03981
wiki_zh {Chinese Wikipedia} 0.5933 0.6391 0.8125
web_zh {Chinese web} 0.4436 0.7893 2.159
code_github {GitHub code} 0.1124 0.1318 0.2881
math_finemath {FineMath} 0.6332 0.6258 0.507
chat_wildchat {WildChat-1M} 0.09078 0.08668 0.5239
chat_oasst2 {OASST2} 0.3201 0.3914 0.5339
web_de {German} 0.01282 0.01526 0.1512
web_fr {French} 0.005219 0.005108 0.03261
web_es {Spanish} 0.03619 0.0247 0.03837
web_pt {Portuguese} 0.01392 0.0117 0.05071
web_it {Italian} 0.005708 0.009178 0.04805
web_pl {Polish} 0.03511 0.06989 0.8667
web_tr {Turkish} 0.006933 0.03741 1.142
web_id {Indonesian} 0.0147 0.01384 0.2433
web_vi {Vietnamese} 0.09744 4.357 13.42
web_ru {Russian} 0.002933 0.003733 0.03307
web_uk {Ukrainian} 0.06035 0.05689 5.618
web_el {Greek} 0.5081 2.601 5.77
web_he {Hebrew} 0.2186 12.34 43.93
web_ar {Arabic} 0.2115 0.1397 22.46
web_fa {Persian} 1.893 1.559 19.39
web_ur {Urdu} 0.5902 33.8 38.87
web_hi {Hindi} 0.1161 4.763 8.407
web_bn {Bengali} 1.564 17.64 45.96
web_ta {Tamil} 0.6218 12.73 41.91
web_te {Telugu} 1.119 20.13 45.71
web_kn {Kannada} 1.981 46.01 38.56
web_ml {Malayalam} 1.36 42.4 65.36
web_si {Sinhala} 4.457 44.97 93.04
web_th {Thai} 0.06287 13.37 0.2905
web_lo {Lao} 16.49 59.99 60
web_km {Khmer} 12.25 50.29 96.04
web_my {Burmese} 6.419 53.88 53.87
web_ja {Japanese} 0.2879 0.3554 2.359
web_ko {Korean} 1.299 1.948 3.474
web_ka {Georgian} 0.6425 45.1 51.82
web_hy {Armenian} 9.839 81.48 90.7
web_am {Amharic} 45.08 88.28 88.72

